Preconditioned infinite GMRES for parameterized linear systems

We are interested in obtaining approximate solutions to parameterized linear systems of the form $A(\mu) x(\mu) = b$ for many values of the parameter $\mu$. Here $A(\mu)$ is large, sparse, and nonsingular, with a nonlinear analytic dependence on $\mu$. Our approach is based on a companion linearization for parameterized linear systems. The companion matrix is similar to the operator in the infinite Arnoldi method, and we use this to adapt the flexible GMRES setting. In this way, our method returns a function $\tilde{x}(\mu)$ which is cheap to evaluate for different $\mu$, and the preconditioner is applied only approximately. This novel approach leads to increased freedom to carry out the action of the operation inexactly, which provides performance improvement over the method infinite GMRES, without a loss of accuracy in general. We show that the error of our method is estimated based on the magnitude of the parameter $\mu$, the inexactness of the preconditioning, and the spectrum of the linear companion matrix. Numerical examples from a finite element discretization of a Helmholtz equation with a parameterized material coefficient illustrate the competitiveness of our approach. The simulations are reproducible and publicly available online.

==> raw data/einner1.csv <==
column 1,column 2
1,3.0681e-12
2,3.0832e-12
3,3.0845e-12
4,3.1965e-12
5,3.2378e-12
6,3.325e-12
7,3.3254e-12
8,3.6812e-12
9,3.9311e-12
10,3.952e-12
11,4.505e-12
12,4.8858e-12
13,4.9407e-12
14,5.3913e-12
15,5.4711e-12
16,5.5267e-12
17,5.7523e-12
18,5.7805e-12
19,5.8189e-12
20,6.0484e-12
21,6.0828e-12
22,6.117e-12
23,6.1541e-12
24,6.1948e-12
25,6.2266e-12
26,6.257e-12
27,6.258e-12
28,6.2605e-12
29,6.2635e-12
30,6.3473e-12
31,6.3487e-12
32,6.4511e-12
33,6.6635e-12
34,6.6811e-12
35,6.7437e-12
36,7.2827e-12
37,7.5771e-12
38,7.8642e-12
39,7.8813e-12
40,7.9103e-12
41,8.0916e-12
42,8.4897e-12
43,9.1194e-12
44,9.4666e-12
45,9.4948e-12
46,9.5474e-12
47,9.6176e-12
48,1.014e-11
49,1.0656e-11
50,1.098e-11
51,1.1188e-11
52,1.12e-11
53,1.1298e-11
54,1.1349e-11
55,1.1382e-11
56,1.1382e-11
57,1.1399e-11
58,1.1476e-11
59,1.1598e-11
60,1.1782e-11
61,1.1946e-11
62,1.2314e-11
63,1.2743e-11
64,1.2954e-11
65,1.4105e-11
66,1.4691e-11
67,1.5242e-11
68,1.6065e-11
69,1.635e-11
70,1.6379e-11


==> raw data/einner1a.csv <==
column 1,column 2
1,3.0681e-10
2,3.0832e-10
3,3.0845e-10
4,3.1965e-10
5,3.2378e-10
6,3.325e-10
7,3.3254e-10
8,3.6812e-10
9,3.9311e-10
10,3.952e-10
11,4.505e-10
12,4.8858e-10
13,4.9407e-10
14,5.3913e-10
15,5.4711e-10
16,5.5267e-10
17,5.7523e-10
18,5.7805e-10
19,5.8189e-10
20,6.0484e-10
21,6.0828e-10
22,6.117e-10
23,6.1541e-10
24,6.1948e-10
25,6.2266e-10
26,6.257e-10
27,6.258e-10
28,6.2605e-10
29,6.2635e-10
30,6.3473e-10
31,6.3487e-10
32,6.4511e-10
33,6.6635e-10
34,6.6811e-10
35,6.7437e-10
36,7.2827e-10
37,7.5771e-10
38,7.8642e-10
39,7.8813e-10
40,7.9103e-10
41,8.0916e-10
42,8.4897e-10
43,9.1194e-10
44,9.4666e-10
45,9.4948e-10
46,9.5474e-10
47,9.6176e-10
48,1.014e-09
49,1.0656e-09
50,1.098e-09
51,1.1188e-09
52,1.12e-09
53,1.1298e-09
54,1.1349e-09
55,1.1382e-09
56,1.1382e-09
57,1.1399e-09
58,1.1476e-09
59,1.1598e-09
60,1.1782e-09
61,1.1946e-09
62,1.2314e-09
63,1.2743e-09
64,1.2954e-09
65,1.4105e-09
66,1.4691e-09
67,1.5242e-09
68,1.6065e-09
69,1.635e-09
70,1.6379e-09


==> raw data/einner1b.csv <==
column 1,column 2
1,3.0681e-08
2,3.0832e-08
3,3.0845e-08
4,3.1965e-08
5,3.2378e-08
6,3.325e-08
7,3.3254e-08
8,3.6812e-08
9,3.9311e-08
10,3.952e-08
11,4.505e-08
12,4.8858e-08
13,4.9407e-08
14,5.3913e-08
15,5.4711e-08
16,5.5267e-08
17,5.7523e-08
18,5.7805e-08
19,5.8189e-08
20,6.0484e-08
21,6.0828e-08
22,6.117e-08
23,6.1541e-08
24,6.1948e-08
25,6.2266e-08
26,6.257e-08
27,6.258e-08
28,6.2605e-08
29,6.2635e-08
30,6.3473e-08
31,6.3487e-08
32,6.4511e-08
33,6.6635e-08
34,6.6811e-08
35,6.7437e-08
36,7.2827e-08
37,7.5771e-08
38,7.8642e-08
39,7.8813e-08
40,7.9103e-08
41,8.0916e-08
42,8.4897e-08
43,9.1194e-08
44,9.4666e-08
45,9.4948e-08
46,9.5474e-08
47,9.6176e-08
48,1.014e-07
49,1.0656e-07
50,1.098e-07
51,1.1188e-07
52,1.12e-07
53,1.1298e-07
54,1.1349e-07
55,1.1382e-07
56,1.1382e-07
57,1.1399e-07
58,1.1476e-07
59,1.1598e-07
60,1.1782e-07
61,1.1946e-07
62,1.2314e-07
63,1.2743e-07
64,1.2954e-07
65,1.4105e-07
66,1.4691e-07
67,1.5242e-07
68,1.6065e-07
69,1.635e-07
70,1.6379e-07


==> raw data/einner2.csv <==
column 1,column 2
1,3.0681e-12
2,3.1278e-12
3,3.1337e-12
4,3.5358e-12
5,3.6414e-12
6,4.1847e-12
7,4.2041e-12
8,5.2644e-12
9,6.2182e-12
10,6.3522e-12
11,7.3426e-12
12,1.0177e-11
13,1.0436e-11
14,1.1338e-11
15,1.3042e-11
16,1.3761e-11
17,1.3761e-11
18,1.5627e-11
19,1.713e-11
20,1.7179e-11
21,1.8365e-11
22,2.0922e-11
23,2.1044e-11
24,2.1579e-11
25,2.2477e-11
26,2.7099e-11
27,3.1166e-11
28,3.7274e-11
29,3.9901e-11
30,4.0648e-11
31,4.1434e-11
32,4.1842e-11
33,4.2377e-11
34,4.2459e-11
35,4.3569e-11
36,4.8714e-11
37,5.9488e-11
38,7.1241e-11
39,9.0204e-11
40,1.1869e-10
41,1.7064e-10
42,2.3648e-10
43,3.5618e-10
44,6.1377e-10
45,9.2127e-10
46,1.4713e-09
47,1.9436e-09
48,2.4571e-09
49,3.0789e-09
50,4.3186e-09
51,7.2933e-09
52,1.4267e-08
53,2.6265e-08
54,3.9647e-08
55,5.3823e-08
56,6.8535e-08
57,8.8458e-08
58,1.519e-07
59,2.5014e-07
60,3.7893e-07
61,6.8738e-07
62,1.354e-06
63,3.1716e-06
64,6.8239e-06
65,1.5778e-05
66,3.4451e-05
67,8.2437e-05
68,0.00018414
69,0.0003557
70,0.00074883


==> raw data/einner2a.csv <==
column 1,column 2
1,3.0681e-10
2,3.1278e-10
3,3.1337e-10
4,3.5358e-10
5,3.6414e-10
6,4.1847e-10
7,4.2041e-10
8,5.2644e-10
9,6.2182e-10
10,6.3522e-10
11,7.3426e-10
12,1.0177e-09
13,1.0436e-09
14,1.1338e-09
15,1.3042e-09
16,1.3761e-09
17,1.3761e-09
18,1.5627e-09
19,1.713e-09
20,1.7179e-09
21,1.8365e-09
22,2.0922e-09
23,2.1044e-09
24,2.1579e-09
25,2.2477e-09
26,2.7099e-09
27,3.1166e-09
28,3.7274e-09
29,3.9901e-09
30,4.0648e-09
31,4.1434e-09
32,4.1842e-09
33,4.2377e-09
34,4.2459e-09
35,4.3569e-09
36,4.8714e-09
37,5.9488e-09
38,7.1241e-09
39,9.0204e-09
40,1.1869e-08
41,1.7064e-08
42,2.3648e-08
43,3.5618e-08
44,6.1377e-08
45,9.2127e-08
46,1.4713e-07
47,1.9436e-07
48,2.4571e-07
49,3.0789e-07
50,4.3186e-07
51,7.2933e-07
52,1.4267e-06
53,2.6265e-06
54,3.9647e-06
55,5.3823e-06
56,6.8535e-06
57,8.8458e-06
58,1.519e-05
59,2.5014e-05
60,3.7893e-05
61,6.8738e-05
62,0.0001354
63,0.00031716
64,0.00068239
65,0.0015778
66,0.0034451
67,0.0082438
68,0.018413
69,0.035569
70,0.074867


==> raw data/einner2b.csv <==
column 1,column 2
1,3.0681e-08
2,3.0832e-08
3,3.0845e-08
4,3.1965e-08
5,3.2378e-08
6,3.325e-08
7,3.3254e-08
8,3.6812e-08
9,3.9311e-08
10,3.952e-08
11,4.505e-08
12,4.8858e-08
13,4.9407e-08
14,5.3913e-08
15,5.4711e-08
16,5.5267e-08
17,5.7523e-08
18,5.7805e-08
19,5.8189e-08
20,6.0484e-08
21,6.0828e-08
22,6.117e-08
23,6.1541e-08
24,6.1948e-08
25,6.2266e-08
26,6.257e-08
27,6.258e-08
28,6.2605e-08
29,6.2635e-08
30,6.3473e-08
31,6.3487e-08
32,6.4511e-08
33,6.6635e-08
34,6.6811e-08
35,6.7437e-08
36,7.2827e-08
37,7.5771e-08
38,7.8642e-08
39,7.8813e-08
40,7.9103e-08
41,8.0916e-08
42,8.4897e-08
43,9.1194e-08
44,9.4666e-08
45,9.4948e-08
46,9.5474e-08
47,9.6176e-08
48,1.014e-07
49,1.0656e-07
50,1.098e-07
51,1.1188e-07
52,1.12e-07
53,1.1298e-07
54,1.1349e-07
55,1.1382e-07
56,1.1382e-07
57,1.1399e-07
58,1.1476e-07
59,1.1598e-07
60,1.1782e-07
61,1.1946e-07
62,1.2314e-07
63,1.2743e-07
64,1.2954e-07
65,1.4105e-07
66,1.4691e-07
67,1.5242e-07
68,1.6065e-07
69,1.635e-07
70,1.6379e-07


==> raw data/einner3.csv <==
column 1,column 2
1,3.0681e-12
2,3.3002e-12
3,3.327e-12
4,4.5556e-12
5,4.6936e-12
6,7.5575e-12
7,8.1233e-12
8,8.444e-12
9,9.5485e-12
10,1.0679e-11
11,1.0733e-11
12,1.1041e-11
13,1.2036e-11
14,1.5802e-11
15,2.188e-11
16,3.0063e-11
17,3.9813e-11
18,4.2317e-11
19,4.2778e-11
20,4.4256e-11
21,5.3016e-11
22,7.3711e-11
23,1.038e-10
24,1.4164e-10
25,1.9398e-10
26,3.8148e-10
27,7.034e-10
28,1.6066e-09
29,3.507e-09
30,6.605e-09
31,1.0728e-08
32,1.8893e-08
33,3.3111e-08
34,6.0022e-08
35,1.1767e-07
36,2.492e-07
37,6.5855e-07
38,1.911e-06
39,5.7277e-06
40,1.6995e-05
41,5.619e-05
42,0.00017624
43,0.00058328
44,0.0021802
45,0.0066941
46,0.021546
47,0.06329
48,0.19552
49,0.69897
50,2.7073
51,10.773
52,38.412
53,124.01
54,145.92
55,154.8
56,156.56
57,155.29
58,156.06
59,150.15
60,157.29
61,155.3
62,158.04
63,156.06
64,158.51
65,157.94
66,158.16
67,158.27
68,157.91
69,153.82
70,159.38


==> raw data/einner3a.csv <==
column 1,column 2
1,3.0681e-10
2,3.3002e-10
3,3.327e-10
4,4.5556e-10
5,4.6936e-10
6,7.5575e-10
7,8.1233e-10
8,8.444e-10
9,9.5485e-10
10,1.0679e-09
11,1.0733e-09
12,1.1041e-09
13,1.2036e-09
14,1.5802e-09
15,2.188e-09
16,3.0063e-09
17,3.9813e-09
18,4.2317e-09
19,4.2778e-09
20,4.4256e-09
21,5.3016e-09
22,7.3711e-09
23,1.038e-08
24,1.4164e-08
25,1.9398e-08
26,3.8148e-08
27,7.034e-08
28,1.6066e-07
29,3.507e-07
30,6.605e-07
31,1.0728e-06
32,1.8893e-06
33,3.3111e-06
34,6.0022e-06
35,1.1767e-05
36,2.492e-05
37,6.5855e-05
38,0.0001911
39,0.00057277
40,0.0016995
41,0.005619
42,0.017624
43,0.058329
44,0.21802
45,0.66946
46,2.1552
47,6.309
48,19.431
49,59.556
50,204.21
51,242.57
52,255.43
53,259.6
54,260.97
55,261.79
56,261.99
57,262.05
58,262.09
59,262.18
60,262.19
61,262.2
62,262.44
63,262.74
64,263.02
65,263.28
66,263.44
67,263.45
68,263.47
69,263.48
70,263.51


==> raw data/einner3b.csv <==
column 1,column 2
1,3.0681e-08
2,3.3002e-08
3,3.327e-08
4,4.5556e-08
5,4.6936e-08
6,7.5575e-08
7,8.1233e-08
8,8.444e-08
9,9.5485e-08
10,1.0679e-07
11,1.0733e-07
12,1.1041e-07
13,1.2036e-07
14,1.5802e-07
15,2.188e-07
16,3.0063e-07
17,3.9813e-07
18,4.2317e-07
19,4.2778e-07
20,4.4256e-07
21,5.3016e-07
22,7.3711e-07
23,1.038e-06
24,1.4164e-06
25,1.9398e-06
26,3.8148e-06
27,7.034e-06
28,1.6066e-05
29,3.507e-05
30,6.605e-05
31,0.00010728
32,0.00018893
33,0.00033111
34,0.00060022
35,0.0011767
36,0.002492
37,0.0065855
38,0.01911
39,0.057278
40,0.16994
41,0.56191
42,1.7629
43,5.8265
44,21.784
45,60.883
46,182.57
47,216.05
48,226.89
49,231.53
50,233.79
51,234.79
52,234.88
53,234.91
54,235
55,235
56,235.09
57,235.29
58,235.34
59,235.34
60,235.54
61,235.55
62,236.15
63,236.24
64,236.25
65,236.25
66,236.34
67,236.72
68,236.82
69,236.85
70,236.86


==> raw data/einner4.csv <==
column 1,column 2
1,3.0681e-12
2,3.9147e-12
3,4.0357e-12
4,6.8442e-12
5,6.8445e-12
6,1.75e-11
7,2.5699e-11
8,5.7049e-11
9,1.2781e-10
10,4.0292e-10
11,1.0669e-09
12,3.7742e-09
13,1.0517e-08
14,3.2923e-08
15,1.242e-07
16,3.7217e-07
17,1.1297e-06
18,3.0222e-06
19,8.9999e-06
20,2.8839e-05
21,0.00011801
22,0.00044821
23,0.0012699
24,0.0043807
25,0.01661
26,0.086609
27,0.37618
28,1.8107
29,7.4154
30,29.651
31,112.32
32,165.77
33,223.11
34,289.87
35,373.79
36,473.41
37,596.49
38,728.66
39,869.09
40,858.65
41,872
42,860.84
43,874.38
44,880.61
45,876.38
46,886.1
47,885.37
48,876.51
49,845.76
50,870.96
51,882.02
52,859.82
53,851.79
54,886.37
55,851.65
56,876.51
57,870.27
58,877.23
59,868.76
60,852.43
61,877.71
62,886.65
63,892
64,854.2
65,897.2
66,888.37
67,886.28
68,855.04
69,871.76
70,881.54


==> raw data/einner4a.csv <==
column 1,column 2
1,3.0681e-10
2,3.9147e-10
3,4.0357e-10
4,6.8442e-10
5,6.8445e-10
6,1.75e-09
7,2.5699e-09
8,5.7049e-09
9,1.2781e-08
10,4.0292e-08
11,1.0669e-07
12,3.7742e-07
13,1.0517e-06
14,3.2923e-06
15,1.242e-05
16,3.7217e-05
17,0.00011297
18,0.00030222
19,0.00089999
20,0.0028839
21,0.011801
22,0.044821
23,0.127
24,0.43806
25,1.6619
26,8.6568
27,35.39
28,165.31
29,266.21
30,357.24
31,472.33
32,599.66
33,779.97
34,783.35
35,786.14
36,789.48
37,792.98
38,792.98
39,794.63
40,799.85
41,799.89
42,799.93
43,800.3
44,801.16
45,801.24
46,801.27
47,802.36
48,803.06
49,803.06
50,803.5
51,804.26
52,804.25
53,804.28
54,804.28
55,806.12
56,806.5
57,809.46
58,809.52
59,809.89
60,809.99
61,810.42
62,810.42
63,810.55
64,812.13
65,812.32
66,813.25
67,813.39
68,813.6
69,813.75
70,814.2


==> raw data/einner4b.csv <==
column 1,column 2
1,3.0681e-08
2,3.9147e-08
3,4.0357e-08
4,6.8442e-08
5,6.8445e-08
6,1.75e-07
7,2.5699e-07
8,5.7049e-07
9,1.2781e-06
10,4.0292e-06
11,1.0669e-05
12,3.7742e-05
13,0.00010517
14,0.00032923
15,0.001242
16,0.0037217
17,0.011297
18,0.030222
19,0.089999
20,0.28837
21,1.1803
22,4.4814
23,12.656
24,42.329
25,152.14
26,255.42
27,359.2
28,493.62
29,657.69
30,835.23
31,837.43
32,838.2
33,838.3
34,838.36
35,838.94
36,839.22
37,840.29
38,840.88
39,841.41
40,841.95
41,843.58
42,843.89
43,844.53
44,844.64
45,844.66
46,848.04
47,848.5
48,850.67
49,852
50,852.41
51,852.71
52,852.82
53,853.43
54,853.49
55,855.24
56,855.25
57,855.25
58,855.8
59,856.07
60,856.11
61,856.16
62,856.17
63,857.12
64,857.16
65,857.59
66,857.6
67,859.06
68,859.47
69,859.51
70,859.53


==> raw data/four.csv <==
column 1,column 2
0,1
1,0.83968
2,0.83196
3,0.49131
4,0.49073
5,0.1811
6,0.12502
7,0.055593
8,0.025992
9,0.0085714
10,0.0031152
11,0.00090288
12,0.00034357
13,0.00010867
14,2.8899e-05
15,9.256e-06
16,3.1153e-06
17,1.1608e-06
18,4.0174e-07
19,1.2071e-07
20,2.99e-08
21,8.0909e-09
22,2.8529e-09
23,8.0686e-10
24,2.1129e-10
25,4.1306e-11
26,1.2459e-11
27,8.6479e-12
28,8.4591e-12
29,8.4608e-12
30,8.476e-12
31,8.6231e-12
32,8.7941e-12
33,8.968e-12
34,9.1314e-12
35,9.2359e-12
36,9.31e-12
37,9.3737e-12
38,9.4392e-12
39,9.4438e-12
40,9.4461e-12
41,9.441e-12
42,9.4421e-12
43,9.4517e-12
44,9.4405e-12
45,9.4449e-12
46,9.4463e-12
47,9.439e-12
48,9.4146e-12
49,9.4535e-12
50,9.4282e-12
51,9.4544e-12
52,9.4374e-12
53,9.4465e-12
54,9.4435e-12
55,9.4572e-12
56,9.4416e-12
57,9.4544e-12
58,9.4418e-12
59,9.4169e-12
60,9.4427e-12
61,9.4431e-12
62,9.4344e-12
63,9.4521e-12
64,9.4516e-12
65,9.4384e-12
66,9.4421e-12
67,9.4831e-12
68,9.447e-12
69,9.4387e-12
70,9.436e-12


==> raw data/foura.csv <==
column 1,column 2
0,1
1,0.83968
2,0.83196
3,0.49131
4,0.49073
5,0.1811
6,0.12502
7,0.055593
8,0.025992
9,0.0085714
10,0.0031152
11,0.00090288
12,0.00034357
13,0.00010867
14,2.8899e-05
15,9.256e-06
16,3.1153e-06
17,1.1608e-06
18,4.0175e-07
19,1.207e-07
20,2.9909e-08
21,8.1176e-09
22,2.9497e-09
23,1.1442e-09
24,8.3812e-10
25,8.199e-10
26,8.3188e-10
27,8.428e-10
28,8.5128e-10
29,8.5784e-10
30,8.642e-10
31,8.683e-10
32,8.7197e-10
33,8.721e-10
34,8.7186e-10
35,8.7174e-10
36,8.7151e-10
37,8.7151e-10
38,8.7147e-10
39,8.7123e-10
40,8.7123e-10
41,8.7124e-10
42,8.7126e-10
43,8.7116e-10
44,8.7114e-10
45,8.7114e-10
46,8.7123e-10
47,8.7131e-10
48,8.7131e-10
49,8.7135e-10
50,8.7141e-10
51,8.7141e-10
52,8.7141e-10
53,8.7141e-10
54,8.7137e-10
55,8.7137e-10
56,8.7137e-10
57,8.7135e-10
58,8.7131e-10
59,8.7123e-10
60,8.7126e-10
61,8.7127e-10
62,8.7119e-10
63,8.7101e-10
64,8.7098e-10
65,8.7105e-10
66,8.7105e-10
67,8.7106e-10
68,8.711e-10
69,8.7113e-10
70,8.7112e-10


==> raw data/fourb.csv <==
column 1,column 2
0,1
1,0.83968
2,0.83196
3,0.49131
4,0.49073
5,0.1811
6,0.12502
7,0.055593
8,0.025992
9,0.0085714
10,0.0031152
11,0.00090288
12,0.00034357
13,0.00010867
14,2.8899e-05
15,9.2557e-06
16,3.1173e-06
17,1.1614e-06
18,4.0615e-07
19,1.3903e-07
20,7.8759e-08
21,7.5406e-08
22,7.561e-08
23,7.789e-08
24,7.89e-08
25,8.0036e-08
26,8.0242e-08
27,8.0653e-08
28,8.0844e-08
29,8.0901e-08
30,8.0898e-08
31,8.0902e-08
32,8.0903e-08
33,8.09e-08
34,8.0894e-08
35,8.0897e-08
36,8.0892e-08
37,8.0885e-08
38,8.0891e-08
39,8.0887e-08
40,8.089e-08
41,8.0886e-08
42,8.0877e-08
43,8.0873e-08
44,8.0872e-08
45,8.0875e-08
46,8.0878e-08
47,8.0899e-08
48,8.0899e-08
49,8.0902e-08
50,8.0903e-08
51,8.0902e-08
52,8.0907e-08
53,8.0909e-08
54,8.0897e-08
55,8.0898e-08
56,8.0899e-08
57,8.0892e-08
58,8.0892e-08
59,8.0893e-08
60,8.0896e-08
61,8.0896e-08
62,8.0904e-08
63,8.0903e-08
64,8.0908e-08
65,8.0908e-08
66,8.0915e-08
67,8.0921e-08
68,8.0921e-08
69,8.0921e-08
70,8.0906e-08


==> raw data/one.csv <==
column 1,column 2
0,1
1,0.99798
2,0.99891
3,0.96167
4,0.95207
5,0.93422
6,0.9343
7,0.86132
8,0.83922
9,0.83305
10,0.75811
11,0.71253
12,0.70428
13,0.65575
14,0.64615
15,0.63854
16,0.6167
17,0.61402
18,0.60989
19,0.58762
20,0.5844
21,0.58136
22,0.57781
23,0.57191
24,0.57168
25,0.57018
26,0.57038
27,0.56986
28,0.56967
29,0.56617
30,0.56573
31,0.556
32,0.53784
33,0.53778
34,0.53248
35,0.48998
36,0.47365
37,0.46221
38,0.4611
39,0.45886
40,0.44912
41,0.42762
42,0.39682
43,0.38526
44,0.38436
45,0.38105
46,0.37868
47,0.35896
48,0.33937
49,0.33123
50,0.32794
51,0.328
52,0.32476
53,0.32326
54,0.32235
55,0.32235
56,0.3225
57,0.31962
58,0.31449
59,0.30865
60,0.30525
61,0.29456
62,0.28557
63,0.2798
64,0.25698
65,0.24864
66,0.23799
67,0.22508
68,0.22228
69,0.22172
70,0.22146


==> raw data/onea.csv <==
column 1,column 2
0,1
1,0.99798
2,0.99891
3,0.96167
4,0.95207
5,0.93422
6,0.9343
7,0.86132
8,0.83922
9,0.83305
10,0.75811
11,0.71253
12,0.70428
13,0.65575
14,0.64615
15,0.63854
16,0.6167
17,0.61402
18,0.60989
19,0.58762
20,0.5844
21,0.58136
22,0.57781
23,0.57191
24,0.57168
25,0.57018
26,0.57038
27,0.56986
28,0.56967
29,0.56617
30,0.56573
31,0.556
32,0.53784
33,0.53778
34,0.53248
35,0.48998
36,0.47365
37,0.46221
38,0.4611
39,0.45886
40,0.44912
41,0.42762
42,0.39682
43,0.38526
44,0.38436
45,0.38105
46,0.37868
47,0.35896
48,0.33937
49,0.33123
50,0.32794
51,0.328
52,0.32476
53,0.32326
54,0.32235
55,0.32235
56,0.3225
57,0.31962
58,0.31449
59,0.30865
60,0.30525
61,0.29456
62,0.28557
63,0.2798
64,0.25698
65,0.24864
66,0.23799
67,0.22508
68,0.22228
69,0.22172
70,0.22146


==> raw data/oneb.csv <==
column 1,column 2
0,1
1,0.99798
2,0.99891
3,0.96167
4,0.95207
5,0.93422
6,0.9343
7,0.86132
8,0.83922
9,0.83305
10,0.75811
11,0.71253
12,0.70428
13,0.65575
14,0.64615
15,0.63854
16,0.6167
17,0.61402
18,0.60989
19,0.58762
20,0.5844
21,0.58136
22,0.57781
23,0.57191
24,0.57168
25,0.57018
26,0.57038
27,0.56986
28,0.56967
29,0.56617
30,0.56573
31,0.556
32,0.53784
33,0.53778
34,0.53248
35,0.48998
36,0.47365
37,0.46221
38,0.4611
39,0.45886
40,0.44912
41,0.42762
42,0.39682
43,0.38526
44,0.38436
45,0.38105
46,0.37868
47,0.35896
48,0.33937
49,0.33123
50,0.32794
51,0.328
52,0.32476
53,0.32326
54,0.32235
55,0.32235
56,0.3225
57,0.31962
58,0.31449
59,0.30865
60,0.30525
61,0.29456
62,0.28557
63,0.2798
64,0.25698
65,0.24864
66,0.23799
67,0.22508
68,0.22228
69,0.22172
70,0.22146


==> raw data/res1.csv <==
column 1,column 2
0,1
1,0.99987
2,0.99527
3,0.85371


==> raw data/res1a.csv <==
column 1,column 2
0,1
1,0.99999
2,0.99997
3,0.99994
4,0.99986
5,0.99969
6,0.99929
7,0.99841
8,0.99643
9,0.99201
10,0.98221
11,0.96085
12,0.91602
13,0.829
14,0.68301
15,0.48918
16,0.29855


==> raw data/res1b.csv <==
column 1,column 2
0,1
1,0.99999
2,0.99994
3,0.9998
4,0.99963
5,0.99904
6,0.99824
7,0.99684
8,0.99126
9,0.98256
10,0.95209
11,0.85452
12,0.69131
13,0.39778
14,0.16237
15,0.059724
16,0.017409
17,0.004976
18,0.0014331
19,0.00037996
20,0.00010237
21,2.7233e-05
22,7.0288e-06
23,1.8416e-06
24,4.7681e-07
25,1.2549e-07
26,3.4796e-08
27,1.1062e-08
28,4.5427e-09
29,1.8859e-09
30,8.9865e-10
31,4.6461e-10
32,2.5271e-10
33,2.0044e-10
34,1.8694e-10
35,1.8516e-10
36,1.862e-10
37,1.8657e-10
38,1.869e-10
39,1.8709e-10
40,1.8716e-10


==> raw data/res1c.csv <==
column 1,column 2
0,1
1,0.99999
2,0.99994
3,0.99985
4,0.99984
5,0.99975
6,0.99975
7,0.99973
8,0.99973
9,0.99963
10,0.99944
11,0.9991
12,0.99847
13,0.99633
14,0.99017
15,0.9791
16,0.9354
17,0.82605
18,0.63637
19,0.3354
20,0.13316
21,0.045043
22,0.012728
23,0.0036892
24,0.0010386
25,0.00028212
26,8.0294e-05
27,2.2397e-05
28,6.2716e-06
29,1.8464e-06
30,5.6061e-07
31,1.9471e-07
32,7.7436e-08
33,3.5021e-08
34,1.723e-08
35,8.0419e-09
36,3.9062e-09
37,2.04e-09
38,1.253e-09
39,9.7583e-10
40,9.2978e-10
41,9.309e-10
42,9.2687e-10
43,9.3182e-10
44,9.3483e-10
45,9.3552e-10
46,9.3684e-10
47,9.3748e-10
48,9.3776e-10
49,9.3804e-10
50,9.3816e-10


==> raw data/res2.csv <==
column 1,column 2
4,0.13949
5,0.0044826
6,0.00012506
7,3.4753e-06
8,9.7484e-08
9,4.8548e-09
10,3.4046e-09


==> raw data/res2a.csv <==
column 1,column 2
17,0.15907
18,0.077553
19,0.03602
20,0.016336
21,0.0073268
22,0.0032697
23,0.0014558
24,0.00064756
25,0.00028791
26,0.00012798
27,5.6883e-05
28,2.5282e-05
29,1.1236e-05
30,4.9935e-06
31,2.219e-06
32,9.8588e-07
33,4.3786e-07
34,1.9437e-07
35,8.6309e-08
36,3.8649e-08
37,1.8252e-08
38,1.0529e-08
39,8.3698e-09
40,7.9609e-09


==> raw data/res2b.csv <==
column 1,column 2
0,1
1,0.99999
2,0.99994
3,0.9998
4,0.99963
5,0.99904
6,0.99824
7,0.99684
8,0.99126
9,0.98256
10,0.95209
11,0.85452
12,0.69131
13,0.39778
14,0.16237
15,0.059724
16,0.017409
17,0.004976
18,0.0014331
19,0.00037996
20,0.00010237
21,2.7233e-05
22,7.0288e-06
23,1.8416e-06
24,4.7681e-07
25,1.255e-07
26,3.4808e-08
27,1.1077e-08
28,4.5566e-09
29,1.9029e-09
30,9.0215e-10
31,4.4837e-10
32,2.0066e-10
33,9.8685e-11
34,4.8033e-11
35,2.1875e-11
36,1.0975e-11
37,5.3499e-12
38,2.7389e-12
39,1.788e-12
40,1.4437e-12


==> raw data/res2c.csv <==
column 1,column 2
0,1
1,0.99999
2,0.99994
3,0.99985
4,0.99984
5,0.99975
6,0.99975
7,0.99973
8,0.99973
9,0.99963
10,0.99944
11,0.9991
12,0.99847
13,0.99633
14,0.99017
15,0.9791
16,0.9354
17,0.82605
18,0.63637
19,0.3354
20,0.13316
21,0.045043
22,0.012728
23,0.0036892
24,0.0010386
25,0.00028212
26,8.0294e-05
27,2.2397e-05
28,6.2716e-06
29,1.8465e-06
30,5.6071e-07
31,1.9488e-07
32,7.759e-08
33,3.5205e-08
34,1.7411e-08
35,8.1355e-09
36,3.9802e-09
37,1.9961e-09
38,9.5647e-10
39,4.9081e-10
40,2.5542e-10
41,1.3634e-10
42,7.6153e-11
43,4.2814e-11
44,2.5149e-11
45,1.4701e-11
46,8.7508e-12
47,5.6363e-12
48,4.0786e-12
49,3.5076e-12
50,3.3483e-12


==> raw data/res3.csv <==
column 1,column 2
0,1
1,0.99987
2,0.99527
3,0.85371
4,0.13949
5,0.0044826
6,0.00012506
7,3.4743e-06
8,9.651e-08
9,2.6808e-09
10,7.4471e-11


==> raw data/res3a.csv <==
column 1,column 2
0,1
1,0.99999
2,0.99997
3,0.99994
4,0.99986
5,0.99969
6,0.99929
7,0.99841
8,0.99643
9,0.99201
10,0.98221
11,0.96085
12,0.91602
13,0.829
14,0.68301
15,0.48918
16,0.29855
17,0.15907
18,0.077553
19,0.03602
20,0.016336
21,0.0073268
22,0.0032697
23,0.0014558
24,0.00064756
25,0.00028791
26,0.00012798
27,5.6884e-05
28,2.5283e-05
29,1.1237e-05
30,4.9942e-06
31,2.2197e-06
32,9.8651e-07
33,4.3845e-07
34,1.9487e-07
35,8.6608e-08
36,3.8492e-08
37,1.7108e-08
38,7.6035e-09
39,3.3794e-09
40,1.502e-09


==> raw data/res3b.csv <==
column 1,column 2
1,3.8534e-09
2,3.8534e-09
3,3.8535e-09
4,3.8538e-09
5,3.8541e-09
6,3.8553e-09
7,3.8568e-09
8,3.8595e-09
9,3.8704e-09
10,3.8874e-09
11,3.9492e-09
12,4.1686e-09
13,4.6346e-09
14,6.1098e-09
15,9.563e-09
16,1.5768e-08
17,2.9205e-08
18,5.4627e-08
19,1.0179e-07
20,1.9767e-07
21,3.8077e-07
22,7.3804e-07
23,1.4526e-06
24,2.8377e-06
25,5.5864e-06
26,1.1056e-05
27,2.1771e-05
28,4.3133e-05
29,8.5626e-05
30,0.00016947
31,0.00033681
32,0.00066992
33,0.0013305
34,0.0026491
35,0.0052758
36,0.010502
37,0.020935
38,0.04173
39,0.083195
40,0.16597


==> raw data/res3c.csv <==
column 1,column 2
1,3.8534e-09
2,3.8534e-09
3,3.8535e-09
4,3.8537e-09
5,3.8537e-09
6,3.8539e-09
7,3.8539e-09
8,3.8539e-09
9,3.8539e-09
10,3.8541e-09
11,3.8545e-09
12,3.8551e-09
13,3.8564e-09
14,3.8605e-09
15,3.8725e-09
16,3.8943e-09
17,3.9843e-09
18,4.2398e-09
19,4.8305e-09
20,6.6537e-09
21,1.056e-08
22,1.8156e-08
23,3.4154e-08
24,6.3433e-08
25,1.1953e-07
26,2.2934e-07
27,4.298e-07
28,8.14e-07
29,1.5442e-06
30,2.8727e-06
31,5.405e-06
32,1.0207e-05
33,1.9065e-05
34,3.6172e-05
35,6.916e-05
36,0.00013164
37,0.00025402
38,0.0004925
39,0.00095241
40,0.0018524
41,0.0035999
42,0.0069742
43,0.013446
44,0.025744
45,0.048987
46,0.091834
47,0.17083
48,0.31705
49,0.58317
50,1.082


==> raw data/res4.csv <==
column 1,column 2
1,3.8534e-09
2,3.8536e-09
3,3.8626e-09
4,4.1705e-09
5,1.0318e-08
6,5.7555e-08
7,3.4457e-07
8,2.0673e-06
9,1.2404e-05
10,7.4424e-05


==> raw data/res4a.csv <==
column 1,column 2
1,3.8534e-09
2,3.8534e-09
3,3.8534e-09
4,3.8535e-09
5,3.8537e-09
6,3.854e-09
7,3.8548e-09
8,3.8565e-09
9,3.8603e-09
10,3.8689e-09
11,3.8881e-09
12,3.9311e-09
13,4.0262e-09
14,4.2322e-09
15,4.6626e-09
16,5.5095e-09
17,7.0524e-09
18,9.6615e-09
19,1.3837e-08
20,2.0304e-08
21,3.0149e-08
22,4.5018e-08
23,6.7389e-08
24,1.0099e-07
25,1.5143e-07
26,2.271e-07
27,3.4062e-07
28,5.1092e-07
29,7.6636e-07
30,1.1495e-06
31,1.7243e-06
32,2.5864e-06
33,3.8797e-06
34,5.8195e-06
35,8.7292e-06
36,1.3094e-05
37,1.9641e-05
38,2.9461e-05
39,4.4192e-05
40,6.6287e-05


==> raw data/res4b.csv <==
column 1,column 2
1,1e-12
2,3.8534e-09
3,3.8534e-09
4,3.8535e-09
5,3.8538e-09
6,3.8541e-09
7,3.8553e-09
8,3.8568e-09
9,3.8595e-09
10,3.8704e-09
11,3.8874e-09
12,3.9492e-09
13,4.1686e-09
14,4.6346e-09
15,6.1098e-09
16,9.563e-09
17,1.5768e-08
18,2.9205e-08
19,5.4627e-08
20,1.0179e-07
21,1.9767e-07
22,3.8077e-07
23,7.3804e-07
24,1.4526e-06
25,2.8377e-06
26,5.5864e-06
27,1.1056e-05
28,2.1771e-05
29,4.3133e-05
30,8.5626e-05
31,0.00016947
32,0.00033681
33,0.00066992
34,0.0013305
35,0.0026491
36,0.0052758
37,0.010502
38,0.020935
39,0.04173
40,0.083195


==> raw data/res4c.csv <==
column 1,column 2
1,1e-12
2,3.8534e-09
3,3.8534e-09
4,3.8535e-09
5,3.8537e-09
6,3.8537e-09
7,3.8539e-09
8,3.8539e-09
9,3.8539e-09
10,3.8539e-09
11,3.8541e-09
12,3.8545e-09
13,3.8551e-09
14,3.8564e-09
15,3.8605e-09
16,3.8725e-09
17,3.8943e-09
18,3.9843e-09
19,4.2398e-09
20,4.8305e-09
21,6.6537e-09
22,1.056e-08
23,1.8156e-08
24,3.4154e-08
25,6.3433e-08
26,1.1953e-07
27,2.2934e-07
28,4.298e-07
29,8.14e-07
30,1.5442e-06
31,2.8727e-06
32,5.405e-06
33,1.0207e-05
34,1.9065e-05
35,3.6172e-05
36,6.916e-05
37,0.00013164
38,0.00025402
39,0.0004925
40,0.00095241
41,0.0018524
42,0.0035999
43,0.0069742
44,0.013446
45,0.025744
46,0.048987
47,0.091834
48,0.17083
49,0.31705
50,0.58317


==> raw data/rp_res1.csv <==
column 1,column 2
1,1.0001
2,0.99971
3,0.99517
4,0.99485
5,0.9948
6,0.98381
7,0.97391
8,0.93667
9,0.88379
10,0.88214
11,0.85731
12,0.84214
13,0.83912
14,0.84001
15,0.84017
16,0.8301
17,0.8308
18,0.8146
19,0.80636
20,0.78872
21,0.76341
22,0.73291
23,0.72755
24,0.72515
25,0.72017
26,0.71307
27,0.71152
28,0.68773
29,0.68057
30,0.68053
31,0.67554
32,0.67261
33,0.64237
34,0.61385
35,0.61045
36,0.60872
37,0.56633
38,0.49983
39,0.4249
40,0.40351
41,0.39535
42,0.38997
43,0.39006
44,0.38566
45,0.37384
46,0.30215
47,0.26868
48,0.25476
49,0.2518
50,0.25197
51,0.2492
52,0.24631
53,0.24416
54,0.24175
55,0.24153
56,0.21325
57,0.18995
58,0.17862
59,0.16873
60,0.1643
61,0.15446
62,0.13288
63,0.12362
64,0.11766
65,0.11726
66,0.11407
67,0.1023
68,0.08863
69,0.078797
70,0.074942


==> raw data/rp_res2.csv <==
column 1,column 2
1,1.0001
2,0.99932
3,0.986
4,0.98292
5,0.98078
6,0.92398
7,0.90402
8,0.79018
9,0.66736
10,0.63009
11,0.57862
12,0.52826
13,0.43662
14,0.41918
15,0.41887
16,0.40214
17,0.39896
18,0.39814
19,0.38949
20,0.3891
21,0.37642
22,0.37634
23,0.37592
24,0.37559
25,0.36835
26,0.34736
27,0.31897
28,0.28752
29,0.27919
30,0.27602
31,0.27619
32,0.26823
33,0.18858
34,0.14137
35,0.13843
36,0.12099
37,0.12
38,0.089667
39,0.069277
40,0.046885
41,0.027622
42,0.02052
43,0.016085
44,0.010464
45,0.0062348
46,0.0036399
47,0.0021135
48,0.0012721
49,0.00090608
50,0.00060715
51,0.00035388
52,0.00021884
53,0.00016113
54,0.00011999
55,8.1128e-05
56,5.2613e-05
57,2.8685e-05
58,1.6427e-05
59,8.4573e-06
60,5.9416e-06
61,3.6747e-06
62,2.1744e-06
63,1.0956e-06
64,4.8075e-07
65,2.1808e-07
66,9.6529e-08
67,4.4959e-08
68,2.1787e-08
69,1.0955e-08
70,5.6346e-09


==> raw data/rp_res3.csv <==
column 1,column 2
1,0.99969
2,0.99819
3,0.95554
4,0.93173
5,0.92455
6,0.75532
7,0.73107
8,0.58782
9,0.43578
10,0.30574
11,0.30404
12,0.27372
13,0.15717
14,0.09657
15,0.060347
16,0.048975
17,0.044706
18,0.043833
19,0.043583
20,0.04112
21,0.035707
22,0.028645
23,0.022664
24,0.016853
25,0.012826
26,0.0086047
27,0.0046534
28,0.0023488
29,0.0013094
30,0.0005986
31,0.00032476
32,0.00014463
33,6.2869e-05
34,2.3906e-05
35,1.2464e-05
36,4.4934e-06
37,2.344e-06
38,9.9641e-07
39,2.8797e-07
40,1.1228e-07
41,3.3409e-08
42,1.4522e-08
43,5.8943e-09
44,1.6663e-09
45,5.2371e-10
46,1.567e-10
47,4.7233e-11
48,1.3649e-11
49,5.2275e-12
50,2.0812e-12
51,1.581e-12
52,1.5352e-12
53,1.5291e-12
54,1.5284e-12
55,1.5326e-12
56,1.5451e-12
57,1.535e-12
58,1.5357e-12
59,1.524e-12
60,1.5249e-12
61,1.5346e-12
62,1.5336e-12
63,1.5262e-12
64,1.5453e-12
65,1.5434e-12
66,1.5442e-12
67,1.5408e-12
68,1.5332e-12
69,1.537e-12
70,1.5403e-12


==> raw data/rp_res4.csv <==
column 1,column 2
1,0.99764
2,0.99469
3,0.85998
4,0.71459
5,0.71335
6,0.68568
7,0.67935
8,0.67815
9,0.66435
10,0.4601
11,0.28846
12,0.23078
13,0.12765
14,0.057327
15,0.016523
16,0.0057926
17,0.0020515
18,0.0009036
19,0.00032464
20,0.00010774
21,3.3351e-05
22,1.1074e-05
23,3.474e-06
24,1.0223e-06
25,2.9266e-07
26,7.9793e-08
27,1.6267e-08
28,3.7178e-09
29,1.0057e-09
30,1.778e-10
31,4.7135e-11
32,1.3308e-11
33,9.9629e-12
34,9.7299e-12
35,9.6868e-12
36,9.7245e-12
37,9.7466e-12
38,9.9201e-12
39,9.8497e-12
40,9.7685e-12
41,9.7067e-12
42,9.815e-12
43,9.7405e-12
44,9.8178e-12
45,9.8959e-12
46,9.7891e-12
47,9.7261e-12
48,9.7487e-12
49,9.7748e-12
50,9.7364e-12
51,9.7611e-12
52,9.7837e-12
53,9.8376e-12
54,9.7986e-12
55,9.7968e-12
56,9.7513e-12
57,9.783e-12
58,9.7976e-12
59,9.6799e-12
60,9.8864e-12
61,9.7147e-12
62,9.7687e-12
63,9.8669e-12
64,9.7394e-12
65,9.74e-12
66,9.7202e-12
67,9.7389e-12
68,9.8462e-12
69,9.6991e-12
70,9.7279e-12


==> raw data/rp_res5.csv <==
column 1,column 2
1,1.0001
2,0.99971
3,0.99517
4,0.99485
5,0.9948
6,0.98381
7,0.97391
8,0.93667
9,0.88379
10,0.88214
11,0.85731
12,0.84214
13,0.83912
14,0.84001
15,0.84017
16,0.8301
17,0.8308
18,0.8146
19,0.80636
20,0.78872
21,0.76341
22,0.73291
23,0.72755
24,0.72515
25,0.72017
26,0.71307
27,0.71152
28,0.68773
29,0.68057
30,0.68053
31,0.67554
32,0.67261
33,0.64237
34,0.61385
35,0.61045
36,0.60872
37,0.56633
38,0.49983
39,0.4249
40,0.40351
41,0.39535
42,0.38997
43,0.39006
44,0.38566
45,0.37384
46,0.30215
47,0.26868
48,0.25476
49,0.2518
50,0.25197
51,0.2492
52,0.24631
53,0.24416
54,0.24175
55,0.24153
56,0.21325
57,0.18995
58,0.17862
59,0.16873
60,0.1643
61,0.15446
62,0.13288
63,0.12362
64,0.11766
65,0.11726
66,0.11407
67,0.1023
68,0.08863
69,0.078797
70,0.074942


==> raw data/rp_res6.csv <==
column 1,column 2
1,1.0001
2,0.99932
3,0.986
4,0.98292
5,0.98078
6,0.92398
7,0.90402
8,0.79018
9,0.66736
10,0.63009
11,0.57862
12,0.52826
13,0.43662
14,0.41918
15,0.41887
16,0.40214
17,0.39896
18,0.39814
19,0.38949
20,0.3891
21,0.37642
22,0.37634
23,0.37592
24,0.37559
25,0.36835
26,0.34736
27,0.31897
28,0.28752
29,0.27919
30,0.27602
31,0.27619
32,0.26823
33,0.18858
34,0.14137
35,0.13843
36,0.12099
37,0.12
38,0.089667
39,0.069277
40,0.046885
41,0.027622
42,0.02052
43,0.016085
44,0.010464
45,0.0062348
46,0.0036399
47,0.0021135
48,0.0012721
49,0.00090608
50,0.00060715
51,0.00035388
52,0.00021884
53,0.00016113
54,0.00011999
55,8.1128e-05
56,5.2613e-05
57,2.8685e-05
58,1.6427e-05
59,8.4573e-06
60,5.9416e-06
61,3.6747e-06
62,2.1744e-06
63,1.0956e-06
64,4.8075e-07
65,2.1808e-07
66,9.6529e-08
67,4.4959e-08
68,2.1787e-08
69,1.0955e-08
70,5.6346e-09


==> raw data/rp_res7.csv <==
column 1,column 2
1,0.99969
2,0.99819
3,0.95554
4,0.93173
5,0.92455
6,0.75532
7,0.73107
8,0.58782
9,0.43578
10,0.30574
11,0.30404
12,0.27372
13,0.15717
14,0.09657
15,0.060347
16,0.048975
17,0.044706
18,0.043833
19,0.043583
20,0.04112
21,0.035707
22,0.028645
23,0.022664
24,0.016853
25,0.012826
26,0.0086047
27,0.0046534
28,0.0023488
29,0.0013094
30,0.0005986
31,0.00032476
32,0.00014463
33,6.2869e-05
34,2.3906e-05
35,1.2464e-05
36,4.4934e-06
37,2.344e-06
38,9.9641e-07
39,2.8797e-07
40,1.1229e-07
41,3.3409e-08
42,1.4522e-08
43,5.8943e-09
44,1.6663e-09
45,5.2367e-10
46,1.567e-10
47,4.7219e-11
48,1.3511e-11
49,4.9555e-12
50,1.4142e-12
51,4.3449e-13
52,2.644e-13
53,2.6405e-13
54,2.2796e-13
55,2.3704e-13
56,2.5147e-13
57,2.269e-13
58,2.4459e-13
59,2.2252e-13
60,2.6e-13
61,3.094e-13
62,2.6833e-13
63,2.534e-13
64,2.894e-13
65,2.3782e-13
66,2.4711e-13
67,2.8715e-13
68,2.4869e-13
69,2.4146e-13
70,2.5642e-13


==> raw data/rp_res8.csv <==
column 1,column 2
1,0.99764
2,0.99469
3,0.85998
4,0.71459
5,0.71335
6,0.68568
7,0.67935
8,0.67815
9,0.66435
10,0.4601
11,0.28846
12,0.23078
13,0.12765
14,0.057327
15,0.016523
16,0.0057926
17,0.0020515
18,0.0009036
19,0.00032464
20,0.00010774
21,3.3351e-05
22,1.1074e-05
23,3.474e-06
24,1.0223e-06
25,2.9266e-07
26,7.9793e-08
27,1.6267e-08
28,3.7175e-09
29,1.0056e-09
30,1.7766e-10
31,4.6169e-11
32,8.7035e-12
33,2.3145e-12
34,1.3211e-12
35,1.513e-12
36,1.35e-12
37,1.3194e-12
38,1.3455e-12
39,1.4033e-12
40,1.0978e-12
41,1.2294e-12
42,1.5913e-12
43,1.2959e-12
44,1.238e-12
45,1.4672e-12
46,1.2557e-12
47,1.5128e-12
48,1.4387e-12
49,1.1853e-12
50,1.5312e-12
51,1.3969e-12
52,1.4506e-12
53,1.276e-12
54,1.3978e-12
55,1.3646e-12
56,1.3e-12
57,1.3256e-12
58,1.4081e-12
59,1.3945e-12
60,1.4201e-12
61,1.1592e-12
62,1.2072e-12
63,1.3022e-12
64,1.3885e-12
65,1.4835e-12
66,1.4782e-12
67,1.3445e-12
68,1.2322e-12
69,1.5994e-12
70,1.5006e-12


==> raw data/three.csv <==
column 1,column 2
0,1
1,0.95505
2,0.95662
3,0.71209
4,0.68005
5,0.42056
6,0.39873
7,0.38614
8,0.35337
9,0.31663
10,0.31289
11,0.31172
12,0.29754
13,0.23264
14,0.16938
15,0.12013
16,0.089844
17,0.083998
18,0.082736
19,0.079843
20,0.066698
21,0.048806
22,0.035311
23,0.026021
24,0.018761
25,0.0094215
26,0.0051511
27,0.0022177
28,0.0010036
29,0.0005463
30,0.00032835
31,0.00018411
32,0.00010422
33,5.8552e-05
34,2.9919e-05
35,1.4137e-05
36,5.4164e-06
37,1.8112e-06
38,6.1868e-07
39,2.0547e-07
40,6.258e-08
41,1.9581e-08
42,6.0185e-09
43,1.6109e-09
44,5.0624e-10
45,1.6008e-10
46,5.772e-11
47,2.5003e-11
48,1.8558e-11
49,1.8066e-11
50,1.7969e-11
51,1.8177e-11
52,1.8269e-11
53,1.822e-11
54,1.8231e-11
55,1.82e-11
56,1.8218e-11
57,1.8214e-11
58,1.8212e-11
59,1.8208e-11
60,1.8214e-11
61,1.8204e-11
62,1.8225e-11
63,1.8208e-11
64,1.8216e-11
65,1.8215e-11
66,1.8207e-11
67,1.8216e-11
68,1.8206e-11
69,1.8212e-11
70,1.8204e-11


==> raw data/threea.csv <==
column 1,column 2
0,1
1,0.95505
2,0.95662
3,0.71209
4,0.68005
5,0.42056
6,0.39873
7,0.38614
8,0.35337
9,0.31663
10,0.31289
11,0.31172
12,0.29754
13,0.23264
14,0.16938
15,0.12013
16,0.089844
17,0.083998
18,0.082736
19,0.079843
20,0.066698
21,0.048806
22,0.035311
23,0.026021
24,0.018761
25,0.0094215
26,0.0051511
27,0.0022177
28,0.0010036
29,0.0005463
30,0.00032835
31,0.00018411
32,0.00010422
33,5.8552e-05
34,2.9919e-05
35,1.4137e-05
36,5.4164e-06
37,1.8112e-06
38,6.1869e-07
39,2.0547e-07
40,6.2612e-08
41,1.966e-08
42,6.3246e-09
43,2.4777e-09
44,1.9899e-09
45,1.9262e-09
46,1.9204e-09
47,1.918e-09
48,1.9159e-09
49,1.9183e-09
50,1.92e-09
51,1.9204e-09
52,1.9196e-09
53,1.9193e-09
54,1.9193e-09
55,1.9193e-09
56,1.9192e-09
57,1.9192e-09
58,1.9192e-09
59,1.9192e-09
60,1.9192e-09
61,1.9191e-09
62,1.919e-09
63,1.919e-09
64,1.9189e-09
65,1.9187e-09
66,1.9187e-09
67,1.9187e-09
68,1.9187e-09
69,1.9187e-09
70,1.9188e-09


==> raw data/threeb.csv <==
column 1,column 2
0,1
1,0.95505
2,0.95662
3,0.71209
4,0.68005
5,0.42056
6,0.39873
7,0.38614
8,0.35337
9,0.31663
10,0.31289
11,0.31172
12,0.29754
13,0.23264
14,0.16938
15,0.12013
16,0.089844
17,0.083998
18,0.082736
19,0.079843
20,0.066698
21,0.048806
22,0.035311
23,0.026021
24,0.018761
25,0.0094215
26,0.0051511
27,0.0022177
28,0.0010036
29,0.0005463
30,0.00032835
31,0.00018411
32,0.00010422
33,5.8553e-05
34,2.9923e-05
35,1.4141e-05
36,5.4219e-06
37,1.8229e-06
38,6.4802e-07
39,2.7797e-07
40,1.9466e-07
41,1.8455e-07
42,1.8267e-07
43,1.8259e-07
44,1.8351e-07
45,1.8355e-07
46,1.8388e-07
47,1.8391e-07
48,1.8386e-07
49,1.8383e-07
50,1.8376e-07
51,1.8374e-07
52,1.8375e-07
53,1.8377e-07
54,1.8377e-07
55,1.8375e-07
56,1.8375e-07
57,1.8374e-07
58,1.8374e-07
59,1.8375e-07
60,1.8375e-07
61,1.8375e-07
62,1.8375e-07
63,1.8375e-07
64,1.8376e-07
65,1.8376e-07
66,1.8378e-07
67,1.8378e-07
68,1.8378e-07
69,1.8378e-07
70,1.8379e-07


==> raw data/two.csv <==
column 1,column 2
0,1
1,0.98946
2,0.99117
3,0.88454
4,0.85615
5,0.7538
6,0.75358
7,0.61511
8,0.55306
9,0.54535
10,0.47829
11,0.35322
12,0.34797
13,0.31507
14,0.27288
15,0.25757
16,0.25758
17,0.22448
18,0.20704
19,0.20651
20,0.19307
21,0.17223
22,0.17185
23,0.16673
24,0.16009
25,0.13385
26,0.11891
27,0.098696
28,0.092322
29,0.091175
30,0.089612
31,0.088865
32,0.087738
33,0.087641
34,0.084841
35,0.076065
36,0.062514
37,0.051603
38,0.040742
39,0.030631
40,0.021383
41,0.015115
42,0.010028
43,0.0058546
44,0.0038147
45,0.0023435
46,0.0018089
47,0.0014291
48,0.0011433
49,0.00082232
50,0.00047663
51,0.00024228
52,0.0001339
53,9.1043e-05
54,6.8222e-05
55,5.414e-05
56,4.1435e-05
57,2.3011e-05
58,1.4464e-05
59,9.1903e-06
60,5.003e-06
61,2.4327e-06
62,1.0619e-06
63,5.0376e-07
64,2.2005e-07
65,9.81e-08
66,4.1213e-08
67,1.9247e-08
68,9.897e-09
69,4.5391e-09
70,1.5838e-09


==> raw data/twoa.csv <==
column 1,column 2
0,1
1,0.98946
2,0.99117
3,0.88454
4,0.85615
5,0.7538
6,0.75358
7,0.61511
8,0.55306
9,0.54535
10,0.47829
11,0.35322
12,0.34797
13,0.31507
14,0.27288
15,0.25757
16,0.25758
17,0.22448
18,0.20704
19,0.20651
20,0.19307
21,0.17223
22,0.17185
23,0.16673
24,0.16009
25,0.13385
26,0.11891
27,0.098696
28,0.092322
29,0.091175
30,0.089612
31,0.088865
32,0.087738
33,0.087641
34,0.084841
35,0.076065
36,0.062514
37,0.051603
38,0.040742
39,0.030631
40,0.021383
41,0.015115
42,0.010028
43,0.0058546
44,0.0038147
45,0.0023435
46,0.0018089
47,0.0014291
48,0.0011433
49,0.00082232
50,0.00047663
51,0.00024228
52,0.0001339
53,9.1043e-05
54,6.8222e-05
55,5.414e-05
56,4.1435e-05
57,2.3011e-05
58,1.4464e-05
59,9.1903e-06
60,5.003e-06
61,2.4327e-06
62,1.0619e-06
63,5.0375e-07
64,2.2007e-07
65,9.8125e-08
66,4.1279e-08
67,1.9318e-08
68,1.0072e-08
69,4.949e-09
70,2.5027e-09


==> raw data/twob.csv <==
column 1,column 2
0,1
1,0.98946
2,0.99117
3,0.88454
4,0.85615
5,0.7538
6,0.75358
7,0.61511
8,0.55306
9,0.54535
10,0.47829
11,0.35322
12,0.34797
13,0.31507
14,0.27288
15,0.25757
16,0.25758
17,0.22448
18,0.20704
19,0.20651
20,0.19307
21,0.17223
22,0.17185
23,0.16673
24,0.16009
25,0.13385
26,0.11891
27,0.098696
28,0.092322
29,0.091175
30,0.089612
31,0.088865
32,0.087738
33,0.087641
34,0.084841
35,0.076065
36,0.062514
37,0.051603
38,0.040742
39,0.030631
40,0.021383
41,0.015115
42,0.010028
43,0.0058546
44,0.0038147
45,0.0023435
46,0.0018089
47,0.0014291
48,0.0011433
49,0.00082232
50,0.00047663
51,0.00024227
52,0.0001339
53,9.1035e-05
54,6.8218e-05
55,5.4135e-05
56,4.1429e-05
57,2.3005e-05
58,1.446e-05
59,9.1903e-06
60,5.0064e-06
61,2.4396e-06
62,1.0778e-06
63,5.3561e-07
64,2.8594e-07
65,2.0926e-07
66,1.9337e-07
67,1.9032e-07
68,1.9134e-07
69,1.9249e-07
70,1.93e-07

